Measuring the Hubble constant with Type Ia supernovae as near-infrared standard candles

The most precise local measurements of $H_0$ rely on observations of Type Ia supernovae (SNe Ia) coupled with Cepheid distances to SN Ia host galaxies. Recent results have shown tension comparing $H_0$ to the value inferred from CMB observations assuming $\Lambda$CDM, making it important to check for potential systematic uncertainties in either approach. To date, precise local $H_0$ measurements have used SN Ia distances based on optical photometry, with corrections for light curve shape and colour. Here, we analyse SNe Ia as standard candles in the near-infrared (NIR), where intrinsic variations in the supernovae and extinction by dust are both reduced relative to the optical. From a combined fit to 9 nearby calibrator SNe with host Cepheid distances from Riess et al. (2016) and 27 SNe in the Hubble flow, we estimate the absolute peak $J$ magnitude $M_J = -18.524\;\pm\;0.041$ mag and $H_0 = 72.8\;\pm\;1.6$ (statistical) $\pm$ 2.7 (systematic) km s$^{-1}$ Mpc$^{-1}$. The 2.2 $\%$ statistical uncertainty demonstrates that the NIR provides a compelling avenue to measuring SN Ia distances, and for our sample the intrinsic (unmodeled) peak $J$ magnitude scatter is just $\sim$0.10 mag, even without light curve shape or colour corrections. Our results do not vary significantly with different sample selection criteria, though photometric calibration in the NIR may be a dominant systematic uncertainty. Our findings suggest that tension in the competing $H_0$ distance ladders is likely not a result of supernova systematics that could be expected to vary between optical and NIR wavelengths, like dust extinction. We anticipate further improvements in $H_0$ with a larger calibrator sample of SNe Ia with Cepheid distances, more Hubble flow SNe Ia with NIR light curves, and better use of the full NIR photometric data set beyond simply the peak $J$-band magnitude.

==> TODO.txt <==
Things TO DO when revising this draft after the referee report:

1. swap sense of y-axis on light curve fit residuals

2. add Meikle (2000) reference for SN Ia as standard candles
http://adsabs.harvard.edu/abs/2000MNRAS.314..782M
Suhail edit:
(and the Elias et al. papers)

3. remove \ from 2.2\% in arXiv abstract

4. Equation 4 needs dz' at the end of the integral.

5. Table 3 references for optical parameters calculations (thanks to Kate for pointing out)
This will be a bit difficult since they came from so many different places. But we could add
these to the table notes (rather than referencing each number specifically). 
Let's keep a running list here:

